Improvements to Jacobian Arithmetic in Global Function Fields

We present two improvements to arithmetic in the Jacobian of global function fields based on the approach of Hess. The first reduces the number of expensive reduction steps by optimizing for typical inputs rather than worst-case behavior, assuming the function field contains a degree-one place. The second introduces a memory-time trade-off that speeds up computations by caching frequently used intermediate results. Our asymptotic analysis and empirical experiments show that our improved algorithms are significantly faster in practice than previously published methods. To the best of our knowledge, our publicly-available software implementation of Jacobian arithmetic is the first to support unique representatives of divisor classes.

==> Data/unique_g15_p32771_n.dat <==
degree,binary_caching_milliseconds_per_addition,binary_no_caching_milliseconds_per_addition,linear_caching_milliseconds_per_addition,linear_no_caching_milliseconds_per_addition
3,41.16730269464,57.524342264439994,25.959524035639998,32.76991632704001
4,103.97672204068002,130.44929938572,57.71218970852,68.46193996084
5,146.39046463192,185.78325609968002,85.60218645392,102.7376760616
6,203.84429234748,263.51246790868,121.28583555836,147.2812593186
7,422.65897588940004,504.79958800132,232.4151957776,267.47325583028
8,529.73240567852,648.8820072995201,299.58674281675997,354.69550656196003


==> Data/unique_n3_p32771_g.dat <==
genus,binary_caching_milliseconds_per_addition,binary_no_caching_milliseconds_per_addition,linear_caching_milliseconds_per_addition,linear_no_caching_milliseconds_per_addition
4,11.67176114948,21.40097580904,10.75098309896,17.48643903548
7,18.25858118336,35.95683337128,16.729440228679998,24.805578785079998
13,35.18811028152,43.85930451084,24.2591801142,33.9857083534
19,58.588013144239994,77.7090946944,39.985398909240004,49.8533114648
22,88.39369497128,113.461330038,52.440017711559996,64.72153702592
25,90.78059908704,111.46363369411999,59.618289140440005,68.54852908336
28,113.33745777724,153.35684205636,71.86794315116,81.37344125676
31,157.75871416636,179.99470449292,74.60168809168,84.1760002524
34,190.24088082400002,215.38415920652,88.79095330332,97.4534196468
37,226.19137866412,254.00394745191997,102.87291698163999,110.26003937452
40,275.1645704944,304.1746438542,122.60382203488,131.24996988024
43,314.699805777,340.80115516712,137.07696275752,146.18806523508
46,363.60638241672,391.92976308852,156.27266750604,164.99124796732
49,421.63655335175997,448.57228991171996,178.93410880372,188.17191552508
55,556.05390605488,585.5841921420399,231.16673169156002,240.65381113652

